Implementation of a Volume-of-Fluid Method in a Finite Element Code with Applications to Thermochemical Convection in a Density Stratified Fluid in the Earth's Mantle

We describe the implementation of a second-order accurate volume-of-fluid interface tracking algorithm in the open source finite element code ASPECT, which is designed to model convection in the Earth's mantle. This involves the solution of the incompressible Stokes equations coupled to an advection diffusion equation for the temperature, a Boussinesq approximation that governs the dependence of the density on the temperature, and an advection equation for a marker indicating the two initial density states. The volume-of-fluid method is fully parallelized and is integrated with the adaptive mesh refinement algorithm in ASPECT. We present the results of several standard interface tracking benchmarks in order to demonstrate the accuracy of the method as well as the results of several benchmarks commonly used in the computational mantle convection community. Finally, we present the results of computations with and without adaptive mesh refinement of a model problem involving thermochemical convection in a computationally stratified fluid designed to provide insight into how thermal plumes, that eventually reach the Earth's surface as ocean island basalts, originate at structures on the core-mantle boundary known as Large Low Shear wave Velocity Provinces.

==> DATA_TABLES/VOF_Benchmarks/rotCirc.csv <==
size, h,          L1IErr,            L1FR,          L1FErr,            L1IR
4,    0.625,      0.0080843143887,   ,              0.0080843143887,
5,    0.03125,    0.00235670808413,  1.79206996563, 0.00233440594386,  1.77835235851
6,    0.015625,   0.000527489451233, 2.15560338216, 0.000523932216022, 2.15955892076
7,    0.0078125,  0.00014176723762,  1.89766136132, 0.000140611911515, 1.89561807844
8,    0.00390625, 3.52731375054e-05, 2.00516023558, 3.50274672084e-05, 2.00688235189


==> DATA_TABLES/VOF_Benchmarks/translCircle2.csv <==
size,h,nproc,error,cRate,time(sec)
4,$2^{-2}$,4,1.699380e-02, nan,3.110000e+00
5,$2^{-3}$,4,5.173715e-03,1.72,9.870000e+00
6,$2^{-4}$,4,1.624982e-03,1.67,3.180000e+01
7,$2^{-5}$,4,7.325848e-04,1.15,1.100000e+02
8,$2^{-6}$,4,2.468498e-04,1.57,4.800000e+02
9,$2^{-7}$,8,7.726245e-05,1.68,1.120000e+03

